Generative Adversarial Networks for Pseudo-Radio-Signal Synthesis

For many wireless communication applications, traffic pattern modeling of radio signals combined with channel effects is much needed. While analytical models are used to capture these phenomena, real world non-linear effects (e.g. device responses, interferences, distortions, noise) and especially the combination of such effects can be difficult to capture by these models. This is simply due to their complexity and degrees of freedom which can be hard to explicitize in compact expressions. In this paper, we propose a more model-free approach to jointly approximate an end-to-end black-boxed wireless communication scenario using software-defined radio platforms and optimize for an efficient synthesis of subsequently similar 'pseudo-radio-signals'. More precisely, we implement a generative adversarial network based solution that automatically learns radio properties from recorded prototypes in specific scenarios. This allows for a high degree of expressive freedom. Numerical results show that the prototypes' traffic patterns jointly with channel effects are learned without the introduction of assumptions about the scenario or the simplification to a parametric model.

==> Classes/SIstyle/figs/graphs_scr/readme_figs.txt <==
----------------------
   Graphic files
----------------------

   - unitstep.m   (Matlab source file)
   - grphset.m    (Matlab function)

   - fig1.mp      (MetaPost)
   - fig2.mp      (MetaPost)
 
   - MPfig.bat    (Dos batch file)

 The graphics were generated with Matlab and exported as eps
 files. With aid of GSview the eps files were translated to
 MetaPost source and edited by hand to obtain the current format
 
 
 Compilation:

 1. Edit mphead.tex for your font requirements.

 2. On Windows use MPfig.bat to obtain the mps
    and eps graphics output files:

      MPfig fig1
      MPfig fig2

    otherwise manually (e.g. for fig1.mp):

    a) mpost -tex=latex fig1.mp

    b) copy fig1.1 fig1.mps

    c) Make a tex file fig1.tex

            \input{mphead}
            \usepackage[dvips]{graphicx}
            \pagestyle{empty}
            \begin{document}
            \includegraphics{fig1.1}
            \end{document}

    d) latex fig1.tex
    e) dvips -Ppdf -G0 -E fig1.dvi     (makes eps file)

    f) delete all the temporary files


